GPURepair: Automated Repair of GPU Kernels

This paper presents a tool for repairing errors in GPU kernels written in CUDA or OpenCL due to data races and barrier divergence. Our novel extension to prior work can also remove barriers that are deemed unnecessary for correctness. We implement these ideas in our tool called GPURepair, which uses GPUVerify as the verification oracle for GPU kernels. We also extend GPUVerify to support CUDA Cooperative Groups, allowing GPURepair to perform inter-block synchronization for CUDA kernels. To the best of our knowledge, GPURepair is the only tool that can propose a fix for intra-block data races and barrier divergence errors for both CUDA and OpenCL kernels and the only tool that fixes inter-block data races for CUDA kernels. We perform extensive experiments on about 750 kernels and provide a comparison with prior work. We demonstrate the superiority of GPURepair through its capability to fix more kernels and its unique ability to remove redundant barriers and handle inter-block data races.

==> figures/data/time_mhs_maxsat.dat <==
mhs	maxsat	label
1.7	1.65	a
3.07	3.04	a
3.04	3.01	a
3.02	2.96	a
2.99	2.95	a
3	2.97	a
3.21	3.2	a
2.99	2.96	a
1.57	1.55	a
1.69	1.67	a
5.16	5.11	a
6.68	5.08	a
12.13	8.17	a
3.07	2.98	a
32.33	176.14	a
3.08	3.09	a
15.28	9.22	a
9.74	8.18	a
3.19	3.48	a
3.28	3.2	a
3.98	3.98	a
4.05	3.95	a
4.01	4.03	a
3.08	2.96	a
3.02	2.93	a
1.62	1.54	a
1.58	1.56	a
1.29	1.29	a
1.33	1.28	a
1.3	1.29	a
1.34	1.29	a
1.33	1.26	a
1.46	1.46	a
1.41	1.44	a
1.5	1.58	a
1.46	1.49	a
1.51	1.49	a
1.55	1.5	a
1.47	1.53	a
1.47	1.5	a
1.57	1.51	a
1.49	1.47	a
1.47	1.45	a
1.52	1.47	a
1.57	1.57	a
1.62	1.51	a
2.49	2.45	a
1.43	1.46	a
1.53	1.46	a
5.11	5.09	a
1.49	1.42	a
1.33	1.19	a
1.4	1.33	a
1.5	1.45	a
1.29	1.22	a
1.89	1.87	a
1.76	1.73	a
1.23	1.19	a
1.76	1.73	a
17.63	21.72	a
19.07	23.49	a
3.2	3.14	a
1.61	1.57	a
1.66	1.6	a
1.55	1.54	a
1.55	1.58	a
1.31	1.26	a
1.27	1.29	a
1.58	1.58	a
1.58	1.66	a
1.54	1.53	a
1.54	1.51	a
1.52	1.55	a
1.5	1.47	a
1.5	1.49	a
1.55	1.49	a
1.54	1.51	a
3.27	3.23	a
3.16	3.12	a
3.31	3.23	a
3.26	3.2	a
1.98	1.86	a
3.43	3.47	a
3.15	3.07	a
3.23	3.13	a
3.17	3.15	a
3.3	3.23	a
5.44	6.01	a
1.42	1.41	a
4.08	4	a
3.24	3.15	a
3.5	3.4	a
0.11	0.11	a
3.07	2.97	a
1.27	1.35	a
1.26	1.21	a
1.47	1.41	a
1.51	1.46	a
2.95	2.9	a
1.74	1.64	a
1.52	1.49	a
11.49	11.49	a
31.72	18.79	a
5.28	3.31	a
1.8	1.69	a
1.73	1.75	a
6.95	5.25	a
2.83	2.78	a
2.81	2.77	a
0.11	0.11	a
1.45	1.41	a
1.52	1.39	a
1.61	1.49	a
1.47	1.45	a
1.48	1.42	a
1.29	1.25	a
1.26	1.23	a
1.46	1.45	a
1.58	1.55	a
2.78	2.74	a
0.11	0.11	a
0.11	0.11	a
1.56	1.54	a
0.09	0.09	a
1.25	1.24	a
3.14	3.12	a
3.02	2.95	a
2.91	2.92	a
1.66	1.53	a
3.18	3.11	a
2.71	2.81	a
3.29	3.27	a
1.49	1.5	a
2.97	2.92	a
1.69	1.62	a
1.43	1.49	a
1.4	1.39	a
1.29	1.26	a
1.92	1.97	a
1.58	1.53	a
1.19	1.19	a
1.27	1.23	a
1.23	1.2	a
1.28	1.27	a
3.15	3.05	a
1.23	1.18	a
3.07	2.97	a
2.72	2.77	a
8.85	8.98	a
1.46	1.46	a
1.51	1.54	a
1.58	1.57	a
1.48	1.49	a
1.65	1.65	a
1.67	1.62	a
2.96	2.92	a
300	300	a
1.5	1.56	a
1.43	1.38	a
1.55	1.49	a
1.54	1.51	a
1.55	1.54	a
1.45	1.45	a
1.45	1.53	a
1.6	1.61	a
1.8	1.81	a
1.47	1.43	a
1.26	1.26	a
1.43	1.45	a
1.45	1.46	a
1.61	1.55	a
1.6	1.6	a
1.58	1.58	a
1.23	1.23	a
1.48	1.5	a
1.5	1.46	a
1.41	1.45	a
1.45	1.5	a
3.24	3.35	a
2.12	2.06	a
0.11	0.11	a
0.11	0.11	a
4.7	4.78	a
1.35	1.33	a
1.38	1.37	a
1.65	1.64	a
1.25	1.19	a
1.53	1.5	a
1.5	1.5	a
1.5	1.51	a
1.23	1.35	a
10.88	11.17	a
1.38	1.33	a
1.45	1.45	a
1.73	1.78	a
6.53	5.06	a
3.07	2.99	a
3.23	3.25	a
246.73	251.01	a
3.24	3.27	a
23.46	22.63	a
1.64	1.53	a
10.24	9.98	a
5.06	4.97	a
3.17	3.12	a
34.96	32.23	a
22.33	20.54	a
6.61	6.22	a
9.33	8.77	a
1.64	1.6	a
1.7	1.62	a
157.09	154.04	a
12.71	10.77	a
13.25	11.41	a
300	300	a
134.26	122.3	a
3.32	3.23	a
47.8	43.97	a
300	300	a
56.27	50.65	a
300	300	a
22.8	20.53	a
14.07	13.3	a
300	300	a
25.04	23.53	a
22.81	22.26	a
5.9	5.57	a
8.81	8.64	a
10.04	8.24	a
7.66	7.67	a
171.35	151.58	a
300	300	a
297.16	300	a
300	300	a
300	300	a
4.7	4.55	a
300	300	a
6.52	6.24	a
87.12	66.29	a
2.25	2.2	a
14.44	13.45	a
2.01	1.97	a
300	300	a
2.46	2.38	a
300	300	a
300	300	a
4.1	3.9	a
3.52	3.33	a
10.81	9.74	a
11.05	9.94	a
8.21	7.72	a
20.87	16.1	a
3.74	3.54	a
15.03	13.78	a
35.6	25.53	a
1.51	1.53	a
13.32	12.83	a
1.54	1.45	a
3.35	3.19	a
3.15	3.11	a
7.75	6.1	a
3.06	2.93	a
96.61	208.16	a
3.14	2.99	a
5.71	4.16	a
6.24	4.51	a
1.56	3.16	a
1.53	1.47	a
1.49	1.43	a
2.99	2.91	a
1.58	1.57	a
1.49	1.45	a
1.68	1.64	a
1.77	1.71	a
1.66	1.61	a
1.78	1.74	a
3.56	3.83	a
1.48	1.38	a
2.9	2.96	a
2.91	2.93	a
1.49	1.42	a
1.27	1.2	a
3	2.96	a
1.36	1.27	a
1.69	1.67	a
1.34	1.26	a
1.64	1.62	a
0.66	0.67	a
0.66	0.66	a
0.66	0.66	a
0.66	0.66	a
1.68	1.66	a
2.01	1.86	a
1.58	1.47	a
1.92	1.98	a
6.53	6.1	a
1.55	1.5	a
1.78	1.7	a
1.69	1.73	a
1.73	1.65	a
1.69	1.69	a
1.47	1.42	a
1.5	1.45	a
1.46	1.42	a
1.49	1.5	a
1.46	1.41	a
1.68	1.62	a
1.94	1.85	a
1.72	1.63	a
1.65	1.57	a
1.77	1.74	a
1.68	1.73	a
1.72	1.63	a
1.48	1.46	a
1.68	1.7	a
2.06	1.96	a
1.7	1.59	a
1.78	1.73	a
1.49	1.43	a
1.53	1.46	a
1.81	1.81	a
1.66	1.63	a
3.27	3.16	a
1.66	1.64	a
3.19	3.09	a
1.53	1.42	a
3.12	3.07	a
1.81	1.69	a
1.74	1.74	a
1.7	1.62	a
3.11	3.09	a
1.71	1.63	a
3.15	3.09	a
3.22	3.07	a
1.84	1.77	a
3.24	3.2	a
1.68	1.63	a
3.2	3.07	a
1.77	1.63	a
3.15	3.13	a
1.71	1.7	a
1.73	1.62	a
3.08	3.12	a
1.66	1.65	a
3.15	3.16	a
3.19	3.11	a
3.23	3.12	a
2.13	2.03	a
3.22	3.15	a
1.74	1.69	a
3.3	3.16	a
3.27	3.25	a
3.6	3.53	a
1.52	1.42	a
1.97	2	a
4.89	6.69	a
22.38	13.87	a
3.16	3.15	a
8.18	15.43	a
3.46	3.31	a
125.37	156.09	a
47.61	65.93	a
10.53	7.83	a
28.38	30.3	a
1.3	1.26	a
1.34	1.3	a
0.27	0.27	a
3.62	3.5	a
3.31	3.2	a
4.9	6.51	a
2.64	2.49	a
47.61	26.08	a
3.36	3.32	a
25.64	19.84	a
7.26	7.12	a
87.26	75.65	a
39.43	42.49	a
3.14	3.05	a
3.3	3.11	a
2.56	2.5	a
1.66	1.59	a
2.53	2.48	a
2.57	2.45	a
3.22	3.17	a
0.62	0.62	a
3.78	3.41	a
1.72	1.65	a
1.72	1.62	a
1.88	1.76	a
1.68	1.59	a
4.27	4.16	a
4.19	3.98	a
1.88	1.66	a
1.69	1.63	a
3.71	3.58	a
1.69	1.63	a
2.39	2.37	a
1.77	1.74	a
3.22	3.21	a
1.76	1.71	a
3.22	3.13	a
3.92	3.76	a
10.78	10.01	a
6.27	6.24	a
3.91	3.71	a
1.56	1.47	a
3.2	3.15	a
3.18	3.09	a
1.82	1.71	a
1.69	1.66	a
3.2	3.13	a
1.8	1.71	a
2.47	4.26	a
3.77	3.61	a
5.23	4.71	a
1.68	1.66	a
3.34	3.21	a
1.61	1.55	a
1.42	1.34	a
1.61	1.51	a
1.69	1.67	a
3.18	3.07	a
3.16	3.09	a
3.12	3.05	a
1.72	1.66	a
1.69	1.73	a
1.73	1.69	a
1.7	1.67	a
1.69	1.65	a
1.97	1.84	a
1.68	1.69	a
1.74	1.62	a
1.69	1.62	a
1.44	1.35	a
1.42	1.38	a
1.45	1.39	a
1.42	1.37	a
1.38	1.38	a
1.68	1.49	a
1.52	1.51	a
1.57	1.51	a
1.42	1.42	a
1.84	1.87	a
0.59	0.58	a
0.59	0.58	a
1.88	1.85	a
1.89	1.82	a
1.52	1.45	a
1.73	1.68	a
1.62	1.57	a
1.79	1.75	a
1.64	1.54	a
3.08	3.11	a
1.69	1.61	a
4.84	4.35	a
1.49	1.42	a
1.65	1.57	a
3.36	3.35	a
3.38	3.31	a
3.42	3.36	a
3.38	3.31	a
3.4	3.33	a
3.39	3.36	a
3.08	3	a
1.47	1.5	a
1.4	1.38	a
1.45	1.37	a
1.46	1.53	a
1.74	1.72	a
1.72	1.62	a
1.66	1.61	a
2.91	2.85	a
0.27	0.27	a
0.27	0.27	a
0.27	0.27	a
0.27	0.27	a
4.69	4.52	a
2.84	2.65	a
1.53	1.39	a
1.49	1.35	a
1.76	1.66	a
1.49	1.43	a
1.42	1.47	a
1.52	1.37	a
1.49	1.42	a
1.81	1.71	a
3.43	3.33	a
1.85	1.71	a
1.8	1.62	a
36.77	36.63	a
1.96	1.94	a
1.72	1.66	a
1.74	1.67	a
1.64	1.53	a
1.92	1.88	a
3.25	2.94	a
6.67	5.99	a
1.82	1.73	a
1.73	1.62	a
1.74	1.67	a
1.78	1.83	a
3.26	3.13	a
3.3	3.16	a
1.76	1.67	a
4.18	4.1	a
1.78	1.79	a
1.81	1.75	a
3.16	3.17	a
3.88	4.1	a
3.24	3.07	a
3.15	3.05	a
1.66	1.66	a
1.68	1.61	a
3.25	3.19	a
3.16	3.09	a
3.28	3.2	a
1.6	1.57	a
1.23	1.25	a
11.48	7.24	a
1.48	1.38	a
3.11	3.11	a
1.48	1.38	a
1.52	1.45	a
2.61	4.27	a
1.78	1.71	a
300	300	a
1.8	1.74	a
3.46	3.4	a
1.27	1.29	a
1.37	1.29	a
4.21	3.16	a
80.07	52.94	a
1.3	1.21	a
0.25	0.28	a
3.26	3.17	a
0.25	0.25	a
3.26	3.19	a
4.2	3.12	a
3	2.95	a
3.14	3.09	a
1.74	1.75	a
1.8	1.69	a
300	300	a
1.76	1.65	a
1.66	1.72	a
1.68	1.61	a
3.11	3.05	a
1.8	1.7	a
2.33	2.26	a
1.7	1.65	a
1.93	1.92	a
1.68	1.65	a
1.77	1.78	a
1.41	1.41	a
7.31	3.66	a
1.8	1.73	a
1.46	1.38	a
1.81	1.73	a
2.13	2.13	a
4.41	4.34	a
1.85	1.77	a
1.64	1.57	a
1.48	1.37	a
1.64	1.54	a
1.68	1.59	a
1.58	1.59	a
1.65	1.62	a
1.65	1.64	a
1.49	1.38	a
1.58	1.5	a
3.13	3.07	a
1.68	1.59	a
1.46	1.39	a
3.29	3.23	a
1.42	1.37	a
1.48	1.39	a
2.94	2.95	a
3.54	3.47	a
7.1	6.81	a
2.98	2.88	a
1.92	1.89	a
1.73	1.82	a
3.15	3.13	a
3.26	3.2	a
3.27	3.2	a
1.91	1.71	a
3.1	3.01	a
1.85	1.82	a
3.22	3.2	a
3.06	2.97	a
3.23	3.05	a
1.45	1.39	a
18.67	19.87	a
2.45	2.32	a
2.27	2.08	a
2.33	2.18	a
1.93	1.89	a
1.93	1.92	a
2.44	2.26	a
2.45	2.25	a
2.45	2.29	a
3.23	3.17	a
1.49	1.39	a
3.2	3.09	a
3.26	3.11	a
1.46	1.42	a
1.49	1.47	a
1.44	1.42	a
1.49	1.43	a
3.16	3.12	a
1.72	1.67	a
1.85	1.73	a
2.04	1.9	a
7.05	6.22	a
3.15	3.07	a
1.66	1.55	a
1.73	1.66	a
1.42	1.39	a
2.08	1.93	a
3.2	3.19	a
3.25	3.13	a
4.26	4.11	a
1.53	1.46	a
1.84	1.73	a
1.61	1.47	a
1.52	1.42	a
1.54	1.41	a
1.83	1.75	a
1.8	1.67	a
1.83	1.65	a
1.74	1.63	a
1.86	1.66	a
2.04	1.91	a
2.52	2.4	a
300	300	a
300	300	a
1.48	1.45	a
1.5	1.45	a
1.6	1.55	a
1.96	1.92	a
3.12	3.23	a
3.16	3.04	a
1.71	1.65	a
1.25	1.27	a
1.61	1.57	a
1.25	1.19	a
1.29	1.23	a
1.69	1.58	a
3.28	3.24	a
3.38	3.2	a
3.15	3.11	a
3.32	3.24	a
3.38	3.23	a
3.38	3.31	a
3.2	3.08	a
3.16	3.08	a
1.8	1.69	a
13.5	11.9	a
3.15	3.11	a
3.19	3.19	a
1.73	1.7	a
3.67	3.53	a
1.22	1.18	a
1.81	1.65	a
1.72	1.66	a
2.41	2.34	a
2.13	2.07	a
2.15	2.06	a
1.45	1.34	a
1.41	1.42	a
1.5	1.43	a
4.15	4.04	a
1.7	1.63	a
3.36	3.29	a
1.84	1.73	a
2.08	2.04	a
1.49	1.39	a
5.63	3.68	a
1.95	1.9	a
2.44	2.3	a
4.11	3.91	a
2.14	1.97	a
2.64	2.45	a
1.64	1.58	a
1.78	1.57	a
1.58	1.54	a
1.76	1.7	a
1.81	1.74	a
1.87	1.77	a
1.74	1.7	a
1.72	1.67	a
1.77	1.74	a
1.82	1.74	a
1.78	1.66	a
13.28	10.12	a
1.48	1.41	a
1.68	1.57	a
1.61	1.57	a
1.7	1.61	a
1.68	1.62	a
1.69	1.71	a
1.64	1.54	a
1.68	1.59	a
1.74	1.59	a
1.91	1.9	a
2.04	1.86	a
1.68	1.59	a
6.95	7.1	a
3.41	3.29	a
1.49	1.42	a
1.53	1.41	a
1.69	1.67	a
1.53	1.45	a
2.93	3.01	a
3.03	2.96	a
3.07	3.03	a
1.57	1.49	a
1.61	1.55	a
17.19	15.38	a
1.42	1.38	a
1.43	1.38	a
1.52	1.34	a
1.46	1.34	a
1.41	1.38	a
6.43	6.01	a
2.08	1.94	a
49.84	46.37	a
1.44	1.37	a
1.41	1.42	a
1.42	1.41	a
1.42	1.48	a
1.9	1.88	a
1.46	1.43	a
1.48	1.5	a
1.48	1.38	a
1.5	1.42	a
3.88	3.69	a
1.73	1.67	a
1.44	1.41	a
1.52	1.41	a
1.57	1.57	a
1.42	1.39	a
1.42	1.38	a
1.91	1.87	a
3.26	3.15	a
300	300	a
15.28	13.93	a
1.84	1.78	a


==> figures/data/time_repaired.dat <==
gpurepair	autosync	label
1.7	2.64	a
3.07	300	a
3.04	2.5	a
3.02	300	a
3	2.51	a
3.21	2.84	a
2.99	300	a
1.69	300	a
5.16	300	a
6.68	300	a
12.13	7.08	a
3.07	300	a
32.33	15.01	a
3.08	300	a
15.28	6.06	a
9.74	5.65	a
3.19	300	a
3.28	300	a
3.98	300	a
4.01	300	a
3.02	300	a
1.57	300	a
1.62	300	a
1.76	300	a
17.63	300	a
19.07	300	a
3.2	300	a
1.55	300	a
1.55	300	a
1.58	300	a
1.58	300	a
1.54	300	a
1.54	300	a
1.52	300	a
3.07	300	a
1.74	3.86	a
11.49	300	a
31.72	300	a
5.28	300	a
6.95	300	a
3.14	300	a
3.02	300	a
1.66	300	a
3.07	5.06	a
8.85	300	a
300	6.48	a
6.53	300	a
3.07	300	a
10.24	16.44	a
34.96	25.94	a
22.33	17.6	a
6.61	4.27	a
157.09	39.85	a
12.71	5.28	a
13.25	5.19	a
300	19.12	a
134.26	4.22	a
3.32	2.73	a
300	149.61	a
56.27	26.45	a
300	300	a
22.8	300	a
14.07	7.09	a
300	300	a
5.9	5.37	a
8.81	300	a
10.04	300	a
7.66	5.2	a
171.35	300	a
300	31.23	a
297.16	70.13	a
300	300	a
300	300	a
4.7	4.41	a
300	300	a
6.52	7.96	a
87.12	111.46	a
2.25	4.08	a
14.44	7.17	a
300	300	a
300	300	a
3.35	5.29	a
3.15	2.55	a
7.75	4.83	a
3.06	2.58	a
96.61	8.48	a
3.14	2.54	a
5.71	5.71	a
6.24	9.07	a


==> figures/data/time_scatter.dat <==
gpurepair	autosync	label
1.7	2.64	a
3.07	300	a
3.04	2.5	a
3.02	300	a
2.99	1.23	a
3	2.51	a
3.21	2.84	a
2.99	300	a
1.57	1.24	a
1.69	300	a
5.16	300	a
6.68	300	a
12.13	7.08	a
3.07	300	a
32.33	15.01	a
3.08	300	a
15.28	6.06	a
9.74	5.65	a
3.19	300	a
3.28	300	a
3.98	300	a
4.05	1.28	a
4.01	300	a
3.08	1.24	a
3.02	300	a
1.62	1.28	a
1.58	1.24	a
1.29	1.11	a
1.33	1.09	a
1.3	1.18	a
1.34	1.12	a
1.33	1.04	a
1.46	1.19	a
1.41	1.17	a
1.5	1.32	a
1.46	1.24	a
1.51	1.27	a
1.55	1.31	a
1.47	1.31	a
1.47	1.26	a
1.57	1.34	a
1.49	1.24	a
1.47	1.12	a
1.52	300	a
1.57	300	a
1.62	300	a
2.49	1.26	a
1.43	1.07	a
1.53	1.16	a
1.49	1.2	a
1.33	1.05	a
1.4	1.19	a
1.5	1.19	a
1.29	1.12	a
1.89	1.56	a
1.76	1.42	a
1.23	1.07	a
1.76	300	a
17.63	300	a
19.07	300	a
3.2	300	a
1.61	1.25	a
1.66	1.25	a
1.55	300	a
1.55	300	a
1.31	1.12	a
1.27	1.09	a
1.58	300	a
1.58	300	a
1.54	300	a
1.54	300	a
1.52	300	a
1.5	1.2	a
1.5	1.2	a
1.55	1.29	a
1.54	1.18	a
3.16	1.46	a
3.26	1.4	a
1.98	300	a
3.43	1.62	a
3.23	1.46	a
3.17	0.05	a
1.42	1.19	a
4.08	1.43	a
3.24	1.47	a
3.07	300	a
1.27	1.03	a
1.26	1.03	a
1.47	1.07	a
1.51	1.15	a
2.95	1.13	a
1.74	3.86	a
1.52	1.21	a
11.49	300	a
31.72	300	a
5.28	300	a
1.8	1.19	a
1.73	1.2	a
6.95	300	a
1.45	1.09	a
1.52	1.22	a
1.61	1.15	a
1.47	1.16	a
1.48	1.08	a
1.29	1.07	a
1.26	1.13	a
1.46	1.13	a
1.58	1.16	a
1.56	1.16	a
3.14	300	a
3.02	300	a
1.66	300	a
3.29	1.47	a
1.49	1.15	a
1.69	300	a
1.43	1.26	a
1.4	1.2	a
1.29	1.12	a
1.92	1.32	a
1.58	1.2	a
1.19	1.04	a
1.27	1	a
1.23	1.05	a
1.28	1.1	a
3.15	1.38	a
1.23	1.05	a
3.07	5.06	a
8.85	300	a
1.46	1.17	a
1.51	1.23	a
1.58	1.27	a
1.48	1.18	a
1.65	1.25	a
1.67	1.31	a
2.96	1.53	a
300	6.48	a
1.5	1.21	a
1.43	1.21	a
1.55	1.18	a
1.54	1.19	a
1.55	1.27	a
1.45	1.22	a
1.45	1.13	a
1.6	1.31	a
1.8	1.45	a
1.47	1.19	a
1.26	1.11	a
1.43	1.25	a
1.45	1.19	a
1.61	1.31	a
1.6	1.24	a
1.58	1.25	a
1.23	1	a
1.48	1.17	a
1.5	1.2	a
1.41	1.22	a
1.45	1.21	a
3.24	1.8	a
2.12	1.42	a
4.7	300	a
1.35	1.08	a
1.38	1.19	a
1.65	1.36	a
1.25	1	a
1.53	1.2	a
1.5	1.21	a
1.5	1.19	a
1.23	1.07	a
10.88	1.59	a
1.38	1.32	a
1.45	1.2	a
1.73	1.33	a
6.53	300	a
3.07	300	a
246.73	300	a
3.24	1.27	a
23.46	300	a
1.64	1.23	a
10.24	16.44	a
5.06	1.37	a
3.17	1.27	a
34.96	25.94	a
22.33	17.6	a
6.61	4.27	a
9.33	2.91	a
1.64	1.22	a
1.7	1.24	a
157.09	39.85	a
12.71	5.28	a
13.25	5.19	a
300	19.12	a
134.26	4.22	a
3.32	2.73	a
300	149.61	a
56.27	26.45	a
300	300	a
22.8	300	a
14.07	7.09	a
300	300	a
25.04	2.94	a
22.81	1.44	a
5.9	5.37	a
8.81	300	a
10.04	300	a
7.66	5.2	a
171.35	300	a
300	31.23	a
297.16	70.13	a
300	300	a
300	300	a
4.7	4.41	a
300	300	a
6.52	7.96	a
87.12	111.46	a
2.25	4.08	a
14.44	7.17	a
2.01	1.47	a
300	300	a
2.46	1.43	a
300	1.53	a
300	300	a
4.1	2.87	a
3.52	1.75	a
10.81	3.82	a
11.05	5.17	a
8.21	2.26	a
20.87	6.31	a
3.74	2.98	a
15.03	6.35	a
35.6	1.7	a
1.51	1.23	a
13.32	1.32	a
1.54	1.2	a
3.35	5.29	a
3.15	2.55	a
7.75	4.83	a
3.06	2.58	a
96.61	8.48	a
3.14	2.54	a
5.71	5.71	a
6.24	9.07	a

